Fast Volume Alignment by Frequency-Marched Newton Method

We introduce Matcha, a fast method for rotational pose estimation in three-dimensional alignment, and combine it with FFT-based translation updates for full pose estimation. Classical matched filtering evaluates cross-correlation over a large discretized transformation space; we instead treat rotational alignment as a continuous optimization problem on SO(3). Matcha starts from a bandlimited Wigner-D expansion of the rotational correlation, which enables rapid objective evaluation together with analytic gradients and Hessians. A low-bandwidth SOFFT search provides robust candidate rotations, which are then refined by frequency marching: the angular bandwidth is progressively increased, and candidates are updated by Newton steps at each level. This confines exhaustive search to a single low-frequency stage while allowing the final accuracy to be determined by continuous refinement rather than by the grid spacing. We prove a deterministic conditional guarantee showing that, under reasonable assumptions, Matcha returns a near-optimal solution for the final bandlimited objective. On synthetic rotation-estimation benchmarks, Matcha attains sub-degree accuracy while substantially reducing runtime relative to exhaustive SO(3) search. Integrated into a RELION-5 subtomogram-averaging workflow, it matches the baseline reconstruction quality on the tested dataset, reaching the same Nyquist-limited local resolution while reducing rotational pose-refinement time by more than an order of magnitude.

==> img/Experiment_rank/effective_ranks.csv <==
effective_ranks
1
2
1
2
9
10
13
1
17
19
20
21
23
21
22
21
21
20
20
20
19
18
18
17
17
17
16
16
16
15
15
14
14
13
13
13
13
12
12
12
11
11
10
10
10
9
9
9
8
8
8
7
7
7
7
6
6
6
6
5
5
5
4
4
4
4
4
3
3
3
3
2
2
2
2
2
2
1
1
1
1
1
1
1
1


==> img/Experiment_rank/singular_values_set.csv <==
s_20,s_30,s_50,s_80
143.61734389521388,28.70398436349182,2.576964117854493,1.109505804775774
57.94763442181761,14.59010318174748,2.3889085821702714,0.05642813038040349
50.76739984475811,8.406654417645056,2.097832182259977,1.329485815468313e-08
24.302866613068694,5.672717872568066,1.6851036754890851,1.232871223779787e-08
17.53187544719646,3.522307219751575,1.4955844636418618,1.0887653515125725e-08
10.958809198575409,2.8712415091697765,1.2619370927140081,9.767117134758672e-09
6.5188312166783176,2.0689272139980504,1.1293082091748763,9.546750385032715e-09
3.3800279523096357,1.7169739098544818,0.2903800103227687,9.37828855988194e-09
2.2527052087142976,1.3842901296314476,0.018908718519803493,9.043167094403682e-09
1.604819390267815,1.2059513263490427,9.865431288643664e-08,8.616601419514174e-09
1.3443490803457863,1.0342230766248277,8.869338611962892e-08,8.28009220484919e-09
0.729553348575328,0.8963860272193924,8.440333610059791e-08,8.018686363897771e-09
0.6635202370779248,0.7250480870985886,8.141478818908022e-08,7.913230286875992e-09
0.5387257800105251,0.5088194830583458,7.95562781118063e-08,7.505840904598856e-09
0.43283746333910655,0.1736643005252845,7.682861997257158e-08,7.244368194559109e-09
0.3511737677032912,0.014233996560365059,7.516287926922498e-08,7.109730076896015e-09
0.3105606638678725,0.0009210888862228269,7.309532523264718e-08,6.951884020781997e-09
0.25925540555891613,1.078400406365573e-06,7.138479326585313e-08,6.726189840222453e-09
0.09024151422861307,1.035105780023476e-06,6.985058605848595e-08,6.6161648313321945e-09
0.00747181463821395,9.654775663019893e-07,6.82485878595971e-08,6.388888537310523e-09
0.0007177001211847239,9.234115441395821e-07,6.594940440382895e-08,6.246881250896134e-09
5.573482441747139e-06,8.500210665938967e-07,6.479988807442588e-08,6.137067225011689e-09
4.89422070084738e-06,8.19668583121294e-07,6.294737467793737e-08,6.0410558710904964e-09
4.370254036597067e-06,7.783028147141523e-07,6.143600595308651e-08,5.8503279771121885e-09
3.8906692057352854e-06,7.238288347575332e-07,5.990214694895038e-08,5.799004032682225e-09
3.4851402304126333e-06,7.000342475628169e-07,5.908442214373478e-08,5.669316368895313e-09
3.302809588703641e-06,6.501519234498877e-07,5.7241115179489785e-08,5.5517182133261876e-09
2.9167872359343935e-06,6.194044324866484e-07,5.62795692416199e-08,5.360973156159351e-09
2.471113141576414e-06,5.859182508538951e-07,5.597132040326881e-08,5.3221042957928425e-09
2.398646724182935e-06,5.665780021706133e-07,5.4150819654864774e-08,5.19336924793782e-09
2.2558630658499104e-06,5.1923277198047e-07,5.2799835421811985e-08,5.133578355973009e-09
1.6408518947364746e-06,4.994481068667226e-07,5.2126091721042804e-08,5.0780032716732945e-09
1.5314311404711004e-06,4.899701237491044e-07,5.137770626583227e-08,4.986693431751108e-09
1.3094278864605895e-06,4.6231747246972595e-07,5.061176786595805e-08,4.769795917264099e-09
1.104875471284619e-06,4.4663141765277963e-07,4.957534990132457e-08,4.680096571230254e-09
9.717305032298974e-07,4.1618611551539034e-07,4.809834194202995e-08,4.605872707221797e-09
8.304342609601743e-07,3.683189460081492e-07,4.707510575830135e-08,4.525575605522439e-09
5.807355221541328e-07,3.5540837245672636e-07,4.6705508828685535e-08,4.450212149760943e-09
3.3458138502113963e-07,3.4048064843148627e-07,4.5253737915094005e-08,4.4007547380024595e-09
2.3527430894383306e-07,3.258308276390499e-07,4.3421454914573496e-08,4.2851308492510015e-09
6.986767875597479e-08,3.108175272102817e-07,4.306244540297815e-08,4.1768916974589385e-09
,2.979677752738243e-07,4.193481052758169e-08,4.16736695561131e-09
,2.837803559972194e-07,4.155632467355539e-08,4.092989490402129e-09
,2.534369737491311e-07,3.9830822859709554e-08,3.986454294329467e-09
,2.463784413345954e-07,3.9073194993176165e-08,3.947689406149852e-09
,2.1434141104004966e-07,3.818890363380506e-08,3.86371835293466e-09
,2.0940394422777314e-07,3.7519991875488736e-08,3.783113261940092e-09
,1.780360223482627e-07,3.7135878937332645e-08,3.7303093224178845e-09
,1.7241262612863187e-07,3.61875815579609e-08,3.612603216095154e-09
,1.6002663979525697e-07,3.5328822153875884e-08,3.5682497620271096e-09
,1.5372193866946188e-07,3.470164193585151e-08,3.521235568507987e-09
,1.342590184857497e-07,3.443390480572552e-08,3.4510026453243514e-09
,1.1185694888456011e-07,3.339090074585649e-08,3.4128984983046226e-09
,9.489334854230167e-08,3.1921689991087334e-08,3.350258952947836e-09
,9.104981725960235e-08,3.121390860865992e-08,3.2739113005571954e-09
,7.229723062083411e-08,2.9791412000211958e-08,3.213767568401603e-09
,5.8384591034225936e-08,2.926755943761775e-08,3.1485659597335033e-09
,3.84054378606709e-08,2.901266996826785e-08,3.0776300327455152e-09
,2.7941487316243548e-08,2.7481185965645018e-08,2.9933901254316603e-09
,1.9207358766424044e-08,2.6890295422845742e-08,2.93920220607245e-09
,1.3566410539695937e-08,2.6154454411436708e-08,2.8700946686261025e-09
,,2.56241625305471e-08,2.831309518412269e-09
,,2.5362772332727066e-08,2.7776691216733266e-09
,,2.3832991691704267e-08,2.7633570065627304e-09
,,2.359997608849827e-08,2.713821417696555e-09
,,2.291688883581462e-08,2.663860103466622e-09
,,2.1581502304135757e-08,2.586282320663e-09
,,2.1441549180544308e-08,2.5458973392464796e-09
,,2.0516448473419212e-08,2.4979009664139617e-09
,,2.0236573004418727e-08,2.4376338103141233e-09
,,1.922070305269036e-08,2.400254555917272e-09
,,1.8886148480943953e-08,2.3387049860412847e-09
,,1.8093181787078304e-08,2.2890300164696527e-09
,,1.7522521002792377e-08,2.2583054229608393e-09
,,1.6794442976189117e-08,2.229686005535162e-09
,,1.614690260192801e-08,2.196837598002277e-09
,,1.534700023503388e-08,2.1443166177866133e-09
,,1.4775985242617905e-08,2.118564479973188e-09
,,1.4017346057934347e-08,2.0708185518828182e-09
,,1.3389842449752792e-08,2.020517686141453e-09
,,1.2376757715185824e-08,1.9966353767439346e-09
,,1.1910662232641996e-08,1.9342395701469342e-09
,,1.1484475421383138e-08,1.914196156547072e-09
,,1.0896068488589213e-08,1.8618353850441022e-09
,,1.0662756394647618e-08,1.8227435999527998e-09
,,1.0251855696401622e-08,1.7766248651032382e-09
,,8.820764311921222e-09,1.748001117967022e-09
,,7.871764160127612e-09,1.700712132525343e-09
,,7.54318719659681e-09,1.6762046295225795e-09
,,6.839071632844622e-09,1.6224221673228087e-09
,,6.15659223078436e-09,1.5754360627691855e-09
,,5.482994217420144e-09,1.526848047285273e-09
,,4.768505225464178e-09,1.5083421112754673e-09
,,4.344423182508209e-09,1.4861342718892616e-09
,,3.5473814816599064e-09,1.4602478238924783e-09
,,3.2273263167736288e-09,1.424773918959702e-09
,,2.6365531967441714e-09,1.3712934406098506e-09
,,2.1733697919762693e-09,1.34602330987355e-09
,,1.149014581768602e-09,1.310169961988362e-09
,,5.548496580304256e-10,1.2789604438153726e-09
,,4.460448826905866e-10,1.2481974676153754e-09
,,,1.2259265335745448e-09
,,,1.19496101645949e-09
,,,1.1550254114179463e-09
,,,1.1366414124349008e-09
,,,1.0833391130845072e-09
,,,1.0715205724225168e-09
,,,1.053897068308299e-09
,,,1.0212207080058176e-09
,,,9.986689502738227e-10
,,,9.452394578391822e-10
,,,9.28883874932867e-10
,,,9.07039177466472e-10
,,,8.585468390821979e-10
,,,8.388906527064652e-10
,,,8.106316805567194e-10
,,,7.869939049344976e-10
,,,7.633044173432786e-10
,,,7.548591714140568e-10
,,,7.299186879579604e-10
,,,6.988265647769513e-10
,,,6.833418062948156e-10
,,,6.658924394899998e-10
,,,6.440656904044187e-10
,,,6.118401398985619e-10
,,,5.919755712088263e-10
,,,5.814684183902875e-10
,,,5.48276723052107e-10
,,,5.250848470552704e-10
,,,4.917141604670746e-10
,,,4.602927623601541e-10
,,,4.491885472449437e-10
,,,4.03026991146694e-10
,,,3.904810626111941e-10
,,,3.6489893439557366e-10
,,,3.568812039292248e-10
,,,3.286196725028321e-10
,,,3.113149788280587e-10
,,,3.008228041242379e-10
,,,2.8736018315494854e-10
,,,2.794097462244547e-10
,,,2.3928714015934253e-10
,,,2.2917724281577684e-10
,,,2.095014707494157e-10
,,,1.965396251801391e-10
,,,1.9430149044134988e-10
,,,1.619302302043746e-10
,,,1.485753736151228e-10
,,,1.4330272049645168e-10
,,,1.2909830345556425e-10
,,,1.0746084734951769e-10
,,,9.565767511651272e-11
,,,8.108032910922718e-11
,,,7.113355469474158e-11
,,,5.6568801222505314e-11
,,,4.552565866712884e-11
,,,3.892709139095273e-11
,,,3.169850535152023e-11
,,,2.3482476114950486e-11
,,,1.794922460133169e-11
,,,5.101959673326648e-12


==> img/Experiment_rank/theoretical_sizes.csv <==
theoretical_sizes
29
29
29
28
28
27
27
26
26
25
25
24
24
23
23
22
22
22
21
21
20
20
19
19
19
18
18
17
17
16
16
16
15
15
15
14
14
13
13
13
12
12
12
11
11
11
10
10
10
9
9
9
8
8
8
7
7
7
6
6
6
6
5
5
5
5
4
4
4
4
3
3
3
3
2
2
2
2
2
2
1
1
1
1
1


==> plots/plot1_newlayout/ours_snr-20.csv <==
x,y
30.0,0.3422729587417447
40.0,0.3220735784434848
50.0,0.3206312188316329
60.0,0.3158671404879904
70.0,0.3248816909687883
80.0,0.3251570776392122
90.0,0.3240002697307139
100.0,0.3238779506157486


==> plots/plot1_newlayout/ours_snr0.csv <==
x,y
30.0,0.0801420385060827
40.0,0.0330447696014257
50.0,0.0335887741766277
60.0,0.0312917010579043
70.0,0.0324124089379188
80.0,0.0324544608919949
90.0,0.0315142026404331
100.0,0.0312480568196354


==> plots/plot1_newlayout/ours_snr20.csv <==
x,y
30.0,0.0706888740164032
40.0,0.0037125095838227
50.0,0.0035950423458699
60.0,0.0037087139651375
70.0,0.0034329221875588
80.0,0.0033091014742764
90.0,0.0038272906441627
100.0,0.0037173873046994


==> plots/plot1_newlayout/ov10_snr-20.csv <==
x,y
30.0,0.4695939161365975
40.0,0.3967419123730299
50.0,0.3862296490869084
60.0,0.3628350729052438
70.0,0.3588459105157581


==> plots/plot1_newlayout/ov10_snr0.csv <==
x,y
30.0,0.3078632728484657
40.0,0.2414636777474154
50.0,0.1929462536086718
60.0,0.167425311192999
70.0,0.1363058862030009


==> plots/plot1_newlayout/ov10_snr20.csv <==
x,y
30.0,0.2969712552665011
40.0,0.2380960034132501
50.0,0.1865142487591976
60.0,0.1634179931890893
70.0,0.1346199848393257


==> plots/plot1_newlayout/ov12_snr-20.csv <==
x,y
30.0,0.4370345134222871
40.0,0.4030085974870402
50.0,0.3689449907678047
60.0,0.3543833547568588


==> plots/plot1_newlayout/ov12_snr0.csv <==
x,y
30.0,0.2584666385199827
40.0,0.1926582538629712
50.0,0.1659309222667458
60.0,0.127044504362017


==> plots/plot1_newlayout/ov12_snr20.csv <==
x,y
30.0,0.2566395425972403
40.0,0.1925646942716924
50.0,0.1634179931890893
60.0,0.1242901685592252


==> plots/plot1_newlayout/ov14_snr-20.csv <==
x,y
30.0,0.4238014848194257
40.0,0.3614901613504331
50.0,0.3608332596208479


==> plots/plot1_newlayout/ov14_snr0.csv <==
x,y
30.0,0.2291098054076063
40.0,0.1616879388547725
50.0,0.1391284336708185


==> plots/plot1_newlayout/ov14_snr20.csv <==
x,y
30.0,0.2276946629734468
40.0,0.1616651852344796
50.0,0.1346199848393257


==> plots/plot1_newlayout/ov16_snr-20.csv <==
x,y
30.0,0.3813179946903469
40.0,0.3713695989042525


==> plots/plot1_newlayout/ov16_snr0.csv <==
x,y
30.0,0.1925646942716924
40.0,0.1420784707179121


==> plots/plot1_newlayout/ov16_snr20.csv <==
x,y
30.0,0.1925646942716924
40.0,0.134478456971811


==> plots/plot1_newlayout/ov18_snr-20.csv <==
x,y
30.0,0.3802138619421407
40.0,0.3765281324028824


==> plots/plot1_newlayout/ov18_snr0.csv <==
x,y
30.0,0.1647060408699728
40.0,0.1309152671639869


==> plots/plot1_newlayout/ov18_snr20.csv <==
x,y
30.0,0.1624606026100337
40.0,0.1242901685592252


==> plots/plot1_newlayout/ov1_snr-20.csv <==
x,y
30.0,3.1809623371790767
40.0,2.312458495761262
50.0,1.9012093978762024
60.0,1.6595870074283536
70.0,1.253598122953472
80.0,1.2447005351943286
90.0,1.119881869619637
100.0,0.9261512896782096


==> plots/plot1_newlayout/ov1_snr0.csv <==
x,y
30.0,3.1170119431981456
40.0,2.3146308028814904
50.0,1.8355701845810035
60.0,1.6154157402713198
70.0,1.2380269515708724
80.0,1.155843799838036
90.0,1.0520197722765152
100.0,0.8933657014605126


==> plots/plot1_newlayout/ov1_snr20.csv <==
x,y
30.0,3.115320512996628
40.0,2.3146308028814904
50.0,1.8355701845810035
60.0,1.6154157402713198
70.0,1.2380269515708724
80.0,1.155843799838036
90.0,1.0714388122787029
100.0,0.8933657014605126


==> plots/plot1_newlayout/ov2_snr-20.csv <==
x,y
30.0,1.676408776094673
40.0,1.2837975888781268
50.0,0.9297722860033576
60.0,0.8054947189384855
70.0,0.7129015546357467
80.0,0.6546613461868598
90.0,0.6339954773562504
100.0,0.6211963483350592


==> plots/plot1_newlayout/ov2_snr0.csv <==
x,y
30.0,1.6154157402713198
40.0,1.155843799838036
50.0,0.8933657014605126
60.0,0.7592842775281617
70.0,0.6702348391446846
80.0,0.5983429516387246
90.0,0.5337980170219674
100.0,0.4523309675356237


==> plots/plot1_newlayout/ov2_snr20.csv <==
x,y
30.0,1.6154157402713198
40.0,1.155843799838036
50.0,0.8933657014605126
60.0,0.7513582358600489
70.0,0.6702348391446846
80.0,0.5983429516387246
90.0,0.5267781476059944
100.0,0.4523309675356237


==> plots/plot1_newlayout/ov3_snr-20.csv <==
x,y
30.0,1.1145011318390368
40.0,0.7968877908144557
50.0,0.7151309839148151
60.0,0.6584467041051333
70.0,0.5304472041402193
80.0,0.491457739866557
90.0,0.455290452568529
100.0,0.4284368017224697


==> plots/plot1_newlayout/ov3_snr0.csv <==
x,y
30.0,1.0520197722765152
40.0,0.7592842775281617
50.0,0.6019949748048892
60.0,0.5252038734143147
70.0,0.4157222050473496
80.0,0.3783973306534015
90.0,0.3146143658878565
100.0,0.3057864697106039


==> plots/plot1_newlayout/ov3_snr20.csv <==
x,y
30.0,1.0520197722765152
40.0,0.7513582358600489
50.0,0.5965742594062247
60.0,0.5267781476059944
70.0,0.4157222050473496
80.0,0.3783973306534015
90.0,0.3174158543088812
100.0,0.2969712552665011


==> plots/plot1_newlayout/ov4_snr-20.csv <==
x,y
30.0,0.8431819065766408
40.0,0.6583417525239829
50.0,0.5865673070872552
60.0,0.491457739866557
70.0,0.4773219704724579
80.0,0.4721683103180301
90.0,0.4370345134222871
100.0,0.4155881452802057


==> plots/plot1_newlayout/ov4_snr0.csv <==
x,y
30.0,0.7592842775281617
40.0,0.5983429516387246
50.0,0.4523309675356237
60.0,0.3783973306534015
70.0,0.3329154885579717
80.0,0.302388410579181
90.0,0.2582352718783998
100.0,0.2414636777474154


==> plots/plot1_newlayout/ov4_snr20.csv <==
x,y
30.0,0.7513582358600489
40.0,0.5983429516387246
50.0,0.4523309675356237
60.0,0.3783973306534015
70.0,0.3297781838959662
80.0,0.2998882937943399
90.0,0.2566395425972403
100.0,0.2380960034132501


==> plots/plot1_newlayout/ov5_snr-20.csv <==
x,y
30.0,0.7064604705565125
40.0,0.6211963483350592
50.0,0.4789966403531251
60.0,0.4367353228935063
70.0,0.4000495857132399
80.0,0.4155881452802057
90.0,0.3977974507106028
100.0,0.3674862748505281


==> plots/plot1_newlayout/ov5_snr0.csv <==
x,y
30.0,0.5965742594062247
40.0,0.4523309675356237
50.0,0.3924347747268428
60.0,0.2969712552665011
70.0,0.255222591358746
80.0,0.2414636777474154
90.0,0.2056852155499606
100.0,0.1929462536086718


==> plots/plot1_newlayout/ov5_snr20.csv <==
x,y
30.0,0.5965742594062247
40.0,0.4523309675356237
50.0,0.388158108833389
60.0,0.2969712552665011
70.0,0.2547262033750631
80.0,0.2380960034132501
90.0,0.2026039235019941
100.0,0.1865142487591976


==> plots/plot1_newlayout/ov6_snr-20.csv <==
x,y
30.0,0.6474583399986599
40.0,0.4972508878250506
50.0,0.4284368017224697
60.0,0.4370345134222871
70.0,0.4192592630082852
80.0,0.3807649382715761
90.0,0.3590350994590571
100.0,0.3618904571431018


==> plots/plot1_newlayout/ov6_snr0.csv <==
x,y
30.0,0.5252038734143147
40.0,0.3783973306534015
50.0,0.2958835152530826
60.0,0.2582352718783998
70.0,0.2276946629734468
80.0,0.1926582538629712
90.0,0.1662461017755585
100.0,0.1659309222667458


==> plots/plot1_newlayout/ov6_snr20.csv <==
x,y
30.0,0.5244891840199528
40.0,0.3783973306534015
50.0,0.2969712552665011
60.0,0.2566395425972403
70.0,0.2276946629734468
80.0,0.1925646942716924
90.0,0.1624606026100337
100.0,0.1634179931890893


==> plots/plot1_newlayout/ov8_snr-20.csv <==
x,y
30.0,0.5280394901388663
40.0,0.4930946459810768
50.0,0.4155881452802057
60.0,0.3735553353604703
70.0,0.3670613800297929
80.0,0.3521692006996531


==> plots/plot1_newlayout/ov8_snr0.csv <==
x,y
30.0,0.3783973306534015
40.0,0.302388410579181
50.0,0.2414636777474154
60.0,0.1926582538629712
70.0,0.1619690302895334
80.0,0.1394604724392549


==> plots/plot1_newlayout/ov8_snr20.csv <==
x,y
30.0,0.3783973306534015
40.0,0.2998882937943399
50.0,0.2380960034132501
60.0,0.1925646942716924
70.0,0.1616651852344796
80.0,0.134478456971811


==> plots/plot2_newlayout/matcha_bs100_steps1_cand10_snr-20.csv <==
x,y,msize,ptlabel
0.0007642920516664162,0.3282979335821023,2.464452744942496,Matcha B=100: 0.33\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand10_snr-20_labels.csv <==
x,y,label
0.0007642920516664,0.3282979335821023,Matcha B=100: 0.33\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand10_snr0.csv <==
x,y,msize,ptlabel
0.0007644726234138943,0.0333772997283316,4.0,Matcha B=100: 0.03\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand10_snr0_labels.csv <==
x,y,label
0.0007644726234138,0.0333772997283316,Matcha B=100: 0.03\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand10_snr20.csv <==
x,y,msize,ptlabel
0.0007699144645011984,0.0060105215797238,4.0,Matcha B=100: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand10_snr20_labels.csv <==
x,y,label
0.0007699144645011,0.0060105215797238,Matcha B=100: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand1_snr-20.csv <==
x,y,msize,ptlabel
0.00043816483806585895,0.3269906410766523,2.4693592213625837,Matcha B=100: 0.33\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand1_snr-20_labels.csv <==
x,y,label
0.0004381648380658,0.3269906410766523,Matcha B=100: 0.33\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand1_snr0.csv <==
x,y,msize,ptlabel
0.0004386062945122831,0.0334528317728646,4.0,Matcha B=100: 0.03\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand1_snr0_labels.csv <==
x,y,label
0.0004386062945122,0.0334528317728646,Matcha B=100: 0.03\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand1_snr20.csv <==
x,y,msize,ptlabel
0.00043903893348760904,0.0067421114242358,4.0,Matcha B=100: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs100_steps1_cand1_snr20_labels.csv <==
x,y,label
0.0004390389334876,0.0067421114242358,Matcha B=100: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand10_snr-20.csv <==
x,y,msize,ptlabel
0.0031891300889547000,0.3282979335821020,2.464452744942500,Matcha B=10: 0.33\textdegree

==> plots/plot2_newlayout/matcha_bs10_steps1_cand10_snr-20_labels.csv <==
x,y,label
0.0031891300889546,0.3469054523445422,Matcha B=10: 0.35\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand10_snr0.csv <==
x,y,msize,ptlabel
0.0031836683066212568,0.0349868530898073,4.0,Matcha B=10: 0.03\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand10_snr0_labels.csv <==
x,y,label
0.0031836683066212,0.0349868530898073,Matcha B=10: 0.03\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand10_snr20.csv <==
x,y,msize,ptlabel
0.003178513273014687,0.0065232518677431,4.0,Matcha B=10: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand10_snr20_labels.csv <==
x,y,label
0.0031785132730146,0.0065232518677431,Matcha B=10: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand1_snr-20.csv <==
x,y,msize,ptlabel
0.001547313733608462,0.3471819261921064,2.3966901227469704,Matcha B=10: 0.35\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand1_snr-20_labels.csv <==
x,y,label
0.0015473137336084,0.3471819261921064,Matcha B=10: 0.35\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand1_snr0.csv <==
x,y,msize,ptlabel
0.0015389906956697814,0.035293798257533,4.0,Matcha B=10: 0.04\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand1_snr0_labels.csv <==
x,y,label
0.0015389906956697,0.035293798257533,Matcha B=10: 0.04\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand1_snr20.csv <==
x,y,msize,ptlabel
0.0015444821448763833,0.0057259742677607,4.0,Matcha B=10: 0.01\textdegree


==> plots/plot2_newlayout/matcha_bs10_steps1_cand1_snr20_labels.csv <==
x,y,label
0.0015444821448763,0.0057259742677607,Matcha B=10: 0.01\textdegree


==> plots/plot2_newlayout/sofft_K10_snr-20.csv <==
x,y,msize,ptlabel
0.028189676477923063,0.4116290149347052,2.201583269748288,K=10: 0.41\textdegree


==> plots/plot2_newlayout/sofft_K10_snr-20_labels.csv <==
x,y,label
0.028189676477923,0.4116290149347052,K=10: 0.41\textdegree


==> plots/plot2_newlayout/sofft_K10_snr0.csv <==
x,y,msize,ptlabel
0.028147410905803555,0.2434532912306928,2.860336008425223,K=10: 0.24\textdegree


==> plots/plot2_newlayout/sofft_K10_snr0_labels.csv <==
x,y,label
0.0281474109058035,0.2434532912306928,K=10: 0.24\textdegree


==> plots/plot2_newlayout/sofft_K10_snr20.csv <==
x,y,msize,ptlabel
0.02815239928779192,0.2414636777474154,2.8720477337489148,K=10: 0.24\textdegree


==> plots/plot2_newlayout/sofft_K10_snr20_labels.csv <==
x,y,label
0.0281523992877919,0.2414636777474154,K=10: 0.24\textdegree


==> plots/plot2_newlayout/sofft_K14_snr-20.csv <==
x,y,msize,ptlabel
0.08522177651466337,0.3472232182479114,2.396548019648927,K=14: 0.35\textdegree


==> plots/plot2_newlayout/sofft_K14_snr-20_labels.csv <==
x,y,label
0.0852217765146633,0.3472232182479114,K=14: 0.35\textdegree


==> plots/plot2_newlayout/sofft_K14_snr0.csv <==
x,y,msize,ptlabel
0.08524909025116358,0.1766308653928905,3.355488710816866,K=14: 0.18\textdegree


==> plots/plot2_newlayout/sofft_K14_snr0_labels.csv <==
x,y,label
0.0852490902511635,0.1766308653928905,K=14: 0.18\textdegree


==> plots/plot2_newlayout/sofft_K14_snr20.csv <==
x,y,msize,ptlabel
0.08522299192438368,0.1616651852344796,3.5064503335387607,K=14: 0.16\textdegree


==> plots/plot2_newlayout/sofft_K14_snr20_labels.csv <==
x,y,label
0.0852229919243836,0.1616651852344796,K=14: 0.16\textdegree


==> plots/plot2_newlayout/sofft_K18_snr-20.csv <==
x,y,msize,ptlabel
0.17823940441012384,0.3765281324028824,2.3016555891420687,K=18: 0.38\textdegree


==> plots/plot2_newlayout/sofft_K18_snr-20_labels.csv <==
x,y,label
0.1782394044101238,0.3765281324028824,K=18: 0.38\textdegree


==> plots/plot2_newlayout/sofft_K18_snr0.csv <==
x,y,msize,ptlabel
0.17824419344367926,0.1309152671639869,3.893744648801086,K=18: 0.13\textdegree


==> plots/plot2_newlayout/sofft_K18_snr0_labels.csv <==
x,y,label
0.1782441934436792,0.1309152671639869,K=18: 0.13\textdegree


==> plots/plot2_newlayout/sofft_K18_snr20.csv <==
x,y,msize,ptlabel
0.1782566704065539,0.1242901685592252,3.9953653704360024,K=18: 0.12\textdegree


==> plots/plot2_newlayout/sofft_K18_snr20_labels.csv <==
x,y,label
0.1782566704065539,0.1242901685592252,K=18: 0.12\textdegree


==> plots/plot2_newlayout/sofft_K1_snr-20.csv <==
x,y,msize,ptlabel
0.0002042155615636148,2.3683123939188766,0.9187637140846221,K=1: 2.4\textdegree


==> plots/plot2_newlayout/sofft_K1_snr-20_labels.csv <==
x,y,label
0.0002042155615636,2.3683123939188766,K=1: 2.4\textdegree


==> plots/plot2_newlayout/sofft_K1_snr0.csv <==
x,y,msize,ptlabel
0.00020303781470283865,2.3427524560034376,0.9237599467019058,K=1: 2.3\textdegree


==> plots/plot2_newlayout/sofft_K1_snr0_labels.csv <==
x,y,label
0.0002030378147028,2.3427524560034376,K=1: 2.3\textdegree


==> plots/plot2_newlayout/sofft_K1_snr20.csv <==
x,y,msize,ptlabel
0.00020206494873855263,2.3417446790595573,0.9239586119448415,K=1: 2.3\textdegree


==> plots/plot2_newlayout/sofft_K1_snr20_labels.csv <==
x,y,label
0.0002020649487385,2.3417446790595573,K=1: 2.3\textdegree


==> plots/plot2_newlayout/sofft_K2_snr-20.csv <==
x,y,msize,ptlabel
0.0005197370318346657,1.219442240463782,1.2801368005595293,K=2: 1.2\textdegree


==> plots/plot2_newlayout/sofft_K2_snr-20_labels.csv <==
x,y,label
0.0005197370318346,1.219442240463782,K=2: 1.2\textdegree


==> plots/plot2_newlayout/sofft_K2_snr0.csv <==
x,y,msize,ptlabel
0.0005208267247653566,1.1598340590594378,1.3125925255942545,K=2: 1.2\textdegree


==> plots/plot2_newlayout/sofft_K2_snr0_labels.csv <==
x,y,label
0.0005208267247653,1.1598340590594378,K=2: 1.2\textdegree


==> plots/plot2_newlayout/sofft_K2_snr20.csv <==
x,y,msize,ptlabel
0.0005191775563289411,1.1599454349213807,1.312529561984632,K=2: 1.2\textdegree


==> plots/plot2_newlayout/sofft_K2_snr20_labels.csv <==
x,y,label
0.0005191775563289,1.1599454349213807,K=2: 1.2\textdegree


==> plots/plot2_newlayout/sofft_K3_snr-20.csv <==
x,y,msize,ptlabel
0.0010831480007618666,0.8655436063659742,1.5192169132758109,K=3: 0.87\textdegree


==> plots/plot2_newlayout/sofft_K3_snr-20_labels.csv <==
x,y,label
0.0010831480007618,0.8655436063659742,K=3: 0.87\textdegree


==> plots/plot2_newlayout/sofft_K3_snr0.csv <==
x,y,msize,ptlabel
0.0010831954866298474,0.7750764790609452,1.6053241428643603,K=3: 0.78\textdegree


==> plots/plot2_newlayout/sofft_K3_snr0_labels.csv <==
x,y,label
0.0010831954866298,0.7750764790609452,K=3: 0.78\textdegree


==> plots/plot2_newlayout/sofft_K3_snr20.csv <==
x,y,msize,ptlabel
0.0010828766938648189,0.7742846450353225,1.6061437295033638,K=3: 0.77\textdegree


==> plots/plot2_newlayout/sofft_K3_snr20_labels.csv <==
x,y,label
0.0010828766938648,0.7742846450353225,K=3: 0.77\textdegree


==> plots/plot2_newlayout/sofft_K4_snr-20.csv <==
x,y,msize,ptlabel
0.0020139591596089303,0.7017376632007261,1.6870128194053493,K=4: 0.70\textdegree


==> plots/plot2_newlayout/sofft_K4_snr-20_labels.csv <==
x,y,label
0.0020139591596089,0.7017376632007261,K=4: 0.70\textdegree


==> plots/plot2_newlayout/sofft_K4_snr0.csv <==
x,y,msize,ptlabel
0.002013632228190545,0.5850762162938726,1.8473022068990863,K=4: 0.59\textdegree


==> plots/plot2_newlayout/sofft_K4_snr0_labels.csv <==
x,y,label
0.0020136322281905,0.5850762162938726,K=4: 0.59\textdegree


==> plots/plot2_newlayout/sofft_K4_snr20.csv <==
x,y,msize,ptlabel
0.002014761344122235,0.5842061944079617,1.8486748824262274,K=4: 0.58\textdegree


==> plots/plot2_newlayout/sofft_K4_snr20_labels.csv <==
x,y,label
0.0020147613441222,0.5842061944079617,K=4: 0.58\textdegree


==> plots/plot2_newlayout/sofft_K6_snr-20.csv <==
x,y,msize,ptlabel
0.005725434418884106,0.5293640373013466,1.9419049280344574,K=6: 0.53\textdegree


==> plots/plot2_newlayout/sofft_K6_snr-20_labels.csv <==
x,y,label
0.0057254344188841,0.5293640373013466,K=6: 0.53\textdegree


==> plots/plot2_newlayout/sofft_K6_snr0.csv <==
x,y,msize,ptlabel
0.005727965419820976,0.3907613967876512,2.259457507111997,K=6: 0.39\textdegree


==> plots/plot2_newlayout/sofft_K6_snr0_labels.csv <==
x,y,label
0.0057279654198209,0.3907613967876512,K=6: 0.39\textdegree


==> plots/plot2_newlayout/sofft_K6_snr20.csv <==
x,y,msize,ptlabel
0.005726126404537354,0.3899862243176466,2.2616962074650835,K=6: 0.39\textdegree


==> plots/plot2_newlayout/sofft_K6_snr20_labels.csv <==
x,y,label
0.0057261264045373,0.3899862243176466,K=6: 0.39\textdegree


==> plots/plot2_newlayout/sofft_K8_snr-20.csv <==
x,y,msize,ptlabel
0.017883920177118852,0.4582476956789204,2.0868513032539937,K=8: 0.46\textdegree


==> plots/plot2_newlayout/sofft_K8_snr-20_labels.csv <==
x,y,label
0.0178839201771188,0.4582476956789204,K=8: 0.46\textdegree


==> plots/plot2_newlayout/sofft_K8_snr0.csv <==
x,y,msize,ptlabel
0.017880306913401,0.2980752984646341,2.5859774021142115,K=8: 0.30\textdegree


==> plots/plot2_newlayout/sofft_K8_snr0_labels.csv <==
x,y,label
0.017880306913401,0.2980752984646341,K=8: 0.30\textdegree


==> plots/plot2_newlayout/sofft_K8_snr20.csv <==
x,y,msize,ptlabel
0.017876247666368725,0.2931646997859514,2.607472399653708,K=8: 0.29\textdegree


==> plots/plot2_newlayout/sofft_K8_snr20_labels.csv <==
x,y,label
0.0178762476663687,0.2931646997859514,K=8: 0.29\textdegree


==> plots/plot3/gd_snr-20.csv <==
x,y
0,1.873751138210699
1,0.5522259448212303
2,0.3849192816849426
3,0.327926263269396
4,0.3263461093019046
5,0.3340966969028897
10,0.3345100372063965


==> plots/plot3/gd_snr0.csv <==
x,y
0,1.8727003142588696
1,0.4517846809834147
2,0.2744028729013495
3,0.1877136735179608
4,0.0896981532756034
5,0.0611832501108429
10,0.0461315573423693


==> plots/plot3/gd_snr20.csv <==
x,y
0,1.8727003142588696
1,0.4470244938146994
2,0.2866853957105198
3,0.1702352722135058
4,0.086523284162636
5,0.0667493681975828
10,0.0385936749587881


==> plots/plot3/newton_snr-20.csv <==
x,y
0,1.873751138210699
1,0.3267889035055846
2,0.32608896605761
3,0.3262758218458463
4,0.3264002021320989
5,0.3264002021320989
10,0.3264002021320989


==> plots/plot3/newton_snr0.csv <==
x,y
0,1.8727003142588696
1,0.0417714704467
2,0.0407879213147059
3,0.037573200357485695
4,0.0390003926497582
5,0.0383524548157919
10,0.0369251845869635


==> plots/plot3/newton_snr20.csv <==
x,y
0,1.8727003142588696
1,0.013178427732184101
2,0.0130596723041441
3,0.0134325403357379
4,0.0118928916412591
5,0.011653711606886
10,0.0106373947417481

